Aerial Assistance System for Automated Firefighting during Turntable Ladder Operations

Fires in industrial facilities pose special challenges to firefighters, e.g., due to the sheer size and scale of the buildings. The resulting visual obstructions impair firefighting accuracy, further compounded by inaccurate assessments of the fire's location. Such imprecision simultaneously increases the overall damage and prolongs the fire-brigades operation unnecessarily. We propose an automated assistance system for firefighting using a motorized fire monitor on a turntable ladder with aerial support from an unmanned aerial vehicle (UAV). The UAV flies autonomously within an obstacle-free flight funnel derived from geodata, detecting and localizing heat sources. An operator supervises the operation on a handheld controller and selects a fire target in reach. After the selection, the UAV automatically plans and traverses between two triangulation poses for continued fire localization. Simultaneously, our system steers the fire monitor to ensure the water jet reaches the detected heat source. In preliminary tests, our assistance system successfully localized multiple heat sources and directed a water jet towards the fires.

==> control_data_elev1.dat <==
0.69398760795593 0.4000000059604645
1.6964693069458 0.4000000059604645
2.6984646320343 1.0
3.7044532299042 3.440000057220459
4.7073197364807 9.039999961853027
5.7113735675812 11.479999542236328
6.7116525173187 13.920000076293945
7.7164556980133 15.0
8.71745347976685 15.119999885559082
9.71928000450134 15.0
10.7163882255554 13.920000076293945
11.7187922000885 15.5600004196167
12.72577476501465 15.119999885559082
13.7266364097595 15.399999618530273
14.7273647785187 13.920000076293945
15.73047852516174 15.0
16.72985315322876 14.319999694824219
17.7338683605194 13.520000457763672
18.73486948013306 15.119999885559082
19.73832178115845 15.0
20.7390401363373 15.0
21.7456419467926 15.0
22.7436010837555 15.0
23.7504699230194 15.0
24.750159740448 14.319999694824219
25.753378868103 15.399999618530273
26.76758337020874 15.399999618530273
27.77147936820984 15.399999618530273
28.781366109848 15.399999618530273
29.77480602264404 15.399999618530273
30.77768993377686 15.399999618530273
41.7847113609314 15.399999618530273
42.7879936695099 15.399999618530273
43.78933668136597 15.399999618530273
44.79080963134766 15.399999618530273
45.7934341430664 15.399999618530273
46.8056926727295 15.399999618530273
47.80103302001953 15.399999618530273
48.80033326148987 15.399999618530273
49.80358266830444 14.4399995803833
50.7032973766327 13.399999618530273
51.8071584701538 15.0
52.81292819976807 15.0

==> control_data_elev2.dat <==
0.6864399909973 -1.6399999856948853
1.6885144710541 -1.6399999856948853
2.58816051483154 -1.0399999618530273
3.6923038959503 5.760000228881836
4.69392466545105 8.720000267028809
5.7005567550659 10.680000305175781
6.70288610458374 11.760000228881836
7.7035949230194 11.079999923706055
8.70552349090576 11.079999923706055
9.7061939239502 10.119999885559082
10.70961260795593 10.359999656677246
11.7103536128998 12.279999732971191
12.7143096923828 11.880000114440918
13.71742701530457 11.760000228881836
14.7182049751282 11.760000228881836
15.7218885421753 11.479999542236328
16.7275187969208 11.479999542236328
17.72619819641113 11.760000228881836
18.7287106513977 11.760000228881836
19.8600289821625 11.760000228881836
20.73486733436584 11.760000228881836
21.7359700202942 11.760000228881836
22.7384829521179 11.760000228881836
23.7403452396393 9.720000267028809
24.7461681365967 9.960000038146973
25.7471499443054 11.760000228881836
26.74556183815 11.760000228881836
27.7501564025879 11.760000228881836
28.7523488998413 11.760000228881836
29.7532813549042 10.680000305175781
30.8561074733734 11.479999542236328
31.85911297798157 11.359999656677246
32.7593927383423 11.079999923706055
33.7642590999603 11.359999656677246
34.86644101142883 11.359999656677246
35.8771319389343 11.359999656677246
36.8779082298279 11.359999656677246
37.88115787506104 11.359999656677246
38.8868305683136 11.880000114440918
39.8860249519348 10.119999885559082
40.8915100097656 10.119999885559082
41.8921103477478 10.119999885559082
42.8967206478119 10.119999885559082
43.99825143814087 10.119999885559082

==> control_data_rot1.dat <==
0.6936631202698 -25.399999618530273
1.69612884521484 -25.399999618530273
2.6981930732727 -23.639999389648438
3.704226732254 -17.520000457763672
4.70606112480164 -12.319999694824219
5.71029782295227 -13.119999885559082
6.71065187454224 -14.760000228881836
7.71553921699524 -14.0
8.7165377140045 -13.119999885559082
9.7182469367981 -8.319999694824219
10.71582412719727 -11.880000114440918
11.7180516719818 -13.119999885559082
12.7249858379364 -14.760000228881836
13.7256989479065 -14.84000015258789
14.7263219356537 -13.119999885559082
15.72938084602356 -12.399999618530273
16.7291564941406 -15.960000038146973
17.7335226535797 -14.760000228881836
18.7333998680115 -15.5600004196167
19.737886428833 -15.640000343322754
20.7386314868927 -15.640000343322754
21.7441051006317 -15.640000343322754
22.7425422668457 -15.640000343322754
23.7491192817688 -15.640000343322754
24.749783039093 -15.15999984741211
25.752747297287 -16.040000915527344
26.7672610282898 -16.040000915527344
27.77097153663635 -16.040000915527344
28.78001952171326 -16.040000915527344
29.77446269989014 -16.040000915527344
30.776691198349 -16.040000915527344
31.7830538749695 -16.040000915527344
32.786758184433 -16.040000915527344
33.78892397880554 -16.040000915527344
34.7903935909271 -16.040000915527344
35.7931170463562 -16.040000915527344
36.8045599460602 -16.040000915527344
37.79988980293274 -16.040000915527344
38.79944825172424 -16.040000915527344
39.80310225486755 -12.640000343322754
40.7026882171631 -14.0
41.80658531188965 -15.239999771118164
42.812460899353 -15.239999771118164
43.8148226737976 -15.640000343322754
44.81771993637085 -15.640000343322754
45.8177981376648 -15.640000343322754
46.8199679851532 -12.640000343322754
48.1313931941986 -16.040000915527344
49.8293523788452 -15.640000343322754
50.83084988594055 -16.040000915527344
51.83242893218994 -16.040000915527344
52.8335268497467 -16.040000915527344
53.8347144126892 -16.040000915527344

==> control_data_rot2.dat <==
0.6859812736511 1.0
1.68797636032104 1.0
2.58772826194763 -1.2400000095367432
3.69176292419434 -13.520000457763672
4.6933767795563 -19.15999984741211
5.70013451576233 -18.799999237060547
6.7024714946747 -17.280000686645508
7.70328974723816 -18.0
8.70524501800537 -20.84000015258789
9.7058050632477 -21.31999969482422
10.70920586586 -21.200000762939453
11.7100257873535 -21.239999771118164
12.71394085884094 -22.079999923706055
13.7168433666229 -22.559999465942383
14.7178678512573 -22.559999465942383
15.7208194732666 -21.239999771118164
16.7270338535309 -22.479999542236328
17.72592997550964 -20.1200008392334
18.7282485961914 -20.1200008392334
19.859091758728 -20.1200008392334
20.73432517051697 -20.1200008392334
21.7356972694397 -20.1200008392334
22.73808240890503 -20.1200008392334
23.7400453090668 -18.479999542236328
24.7453942298889 -19.15999984741211
25.74681282043457 -18.8799991607666
26.7452321052551 -19.280000686645508
27.74950194358826 -18.8799991607666
28.75132942199707 -18.8799991607666
29.7524194717407 -16.760000228881836
30.85564827919006 -17.600000381469727
31.8584587574005 -18.079999923706055
32.75891518592834 -20.84000015258789
33.76387333869934 -15.640000343322754
34.86612915992737 -15.640000343322754
35.87662863731384 -15.640000343322754
36.8776009082794 -15.640000343322754
37.8807702064514 -15.640000343322754
38.8855028152466 -18.0
39.88561034202576 -20.520000457763672
40.891165971756 -20.520000457763672
41.89159631729126 -20.520000457763672
42.8963794708252 -20.520000457763672
43.9970440864563 -20.520000457763672

==> control_data_target1.dat <==
0.69301533699036 14.809756136937633 -13.447244670140742
1.6955120563507 14.728618689034425 -15.016352667860415
2.69772934913635 14.722753750041985 -13.955082521688468
3.7037003040314 14.794072941878287 -13.31760647306313
4.7050817012787 14.766338035581752 -14.303290896543235
5.7087984085083 15.068901125927093 -10.430554567737362
6.7092454433441 14.817876309644934 -13.680240968716559
7.71442675590515 14.93467310567644 -13.233534008649714
8.71500301361084 14.759987732442207 -13.95598591005867
9.7168860435486 14.84654046324002 -12.605821519138525
10.71514773368835 14.685860239128292 -15.361204255811373
11.7168927192688 14.68934569923472 -13.951460755117516
12.7236828804016 14.657447116126214 -14.333503664696469
13.72464656829834 14.64260063016092 -14.765953889834028
14.7252995967865 14.680866979024064 -13.634335148799067
15.72856521606445 14.819498547692863 -15.216413587743672
16.7285010814667 14.693613020229327 -14.691905439510887
17.73289251327515 14.790097077630113 -13.777301712242345
18.7327768802643 14.670018574092628 -14.324444659537908
19.7370619773865 14.775271845355462 -14.05198924717853
20.73800134658813 14.677828986135138 -14.187822028354885
21.743225812912 14.640144457477032 -14.613643326251674
22.7415452003479 14.701613383419666 -14.353299642396259
23.74843859672546 14.886065438093393 -14.44636836006296
24.74914956092834 14.692892985350802 -13.168150876133918
25.75177478790283 14.697829177795702 -14.263192483245026
26.76667857170105 14.68418741582986 -14.48866120575754
27.7705693244934 14.796334762892853 -14.182726412989446
28.7785875797272 14.766744522117373 -14.372716941553831
29.77385091781616 14.671279406854977 -14.614732279364222
30.77585554122925 14.652653505111694 -14.789948904394796
31.7809088230133 14.623043268467695 -14.508996138137286
32.7858920097351 14.654267039382551 -14.89359189848758
33.78830337524414 14.668102226237611 -14.791033659542205
34.7897322177887 14.670769976443323 -14.624852286398369
35.7925772666931 14.538983470342407 -14.881232739049086
36.8037075996399 14.664139303762964 -14.545319580016058
37.7990474700928 14.593360255896847 -14.68764246823753
38.79854130744934 14.652375287294229 -14.424216060878468
39.8023943901062 14.645808025118928 -14.935883065085736
40.7018015384674 14.64771866458677 -14.259759740015358
41.8057641983032 14.646523777504184 -14.997264782634877
42.81164288520813 14.793788706759925 -14.791234306043243
43.8142743110657 14.676914514000494 -14.617476456750486
44.8170087337494 14.665730811945334 -14.926779198834586
45.8173494338989 14.791351330866654 -15.080837241364625
46.8196635246277 14.714539868859838 -14.753610260499297
47.13068199157715 14.727719638419584 -14.521205334467679
48.8287088871002 14.682209787607684 -15.12374846308404
49.8303761482239 14.718548593739548 -14.910413864460304
50.83169317245483 14.534643109522037 -15.260673221437065
51.8328700065613 14.707490348846413 -14.423923603134773
52.8340458869934 14.674542963465674 -14.82703552054821

==> control_data_target2.dat <==
0.6851842403412 11.640656343275003 -19.19417926162549
1.68719601631165 11.626867971417047 -18.4528730399053
2.5870645046234 11.719652303368454 -18.62722894355329
3.6910300254822 11.450500448904977 -18.82672058473878
4.69269824028015 11.396130369826018 -18.665877170802982
5.6993863582611 11.532294479856445 -20.630519814358248
6.70178151130676 11.625210744685457 -20.31312326705282
7.70275235176086 11.763384225247938 -20.790826292076353
8.70477509498596 11.84252349141103 -21.72260241818208
9.70522904396057 11.946172172953432 -22.267494591019503
10.70844745635986 12.03653444712679 -21.839664628544675
11.7094452381134 11.963326149220661 -21.48519513360374
12.71342182159424 11.824857884366214 -21.47350886325915
13.71606254577637 11.392352873961688 -19.606065844213468
14.7173607349396 11.52810508169231 -19.926392011582077
15.72029542922974 11.408036249649241 -19.407939176373613
16.72622442245483 11.046041370502161 -17.688950036448333
17.7254846096039 10.861558032881035 -16.669656553216235
18.7275848388672 10.842610257348735 -17.338182285066267
19.8584644794464 11.376266053031733 -21.296701524103153
20.7333924770355 11.12970440498808 -17.23482661557772
21.7352547645569 11.136047702884264 -17.021013260730584
22.73725390434265 11.424175197117863 -20.12513396383016
23.7395396232605 11.544829905737137 -20.06108102633408
24.7447612285614 11.548052362968777 -20.306432966914624
25.74623680114746 11.586592561747466 -20.15854397115572
26.7446856498718 11.690816391111749 -20.866941262962076
27.7487471103668 11.893950518398652 -20.241476847646833
28.7502496242523 11.860583481234752 -19.533916325432013
29.7513163089752 11.909739509694939 -20.907471128288982
30.8545482158661 11.400383906915565 -19.862666546871537
31.85761046409607 11.491197803461896 -20.151859248463136
32.75818276405334 11.538562806543576 -20.571210703145294
33.76323103904724 11.633125380740116 -19.677660339785767
34.86564588546753 11.527272587531415 -20.721401888401736
35.87576508522034 11.019680579887078 -17.150422416988057
36.8771321773529 10.747414562428194 -17.25472197330456
37.8801336288452 10.741082728897187 -18.0888286104246
38.88502407073975 10.914534131893642 -13.997855433823172
39.8850100040436 10.949943981667946 -21.94336046496867
40.89069533348083 10.837974519857317 -14.90809198151462
41.89100074768066 10.828891460202742 -19.564165767152616
42.8957781791687 11.019697749200247 -19.864049028643567
43.9963147640228 11.178816559650855 -20.57051281460848
